How Do Practitioners Perceive Assurance Cases in Safety-Critical Software Systems?

Safety-critical software systems are those whose failure or malfunction could result in casualty and/or serious financial loss. In such systems, safety assurance cases (SACs) are an emerging approach that adopts a proactive strategy to produce structuralized safety justifications and arguments. While SACs are recommended in many software-intensive safety-critical domains, the lack of knowledge regarding the practitioners' perspectives on using SACs hinders effective adoption of this approach. To gain such knowledge, we interviewed nine practitioners and safety experts who focused on safety-critical software systems. In general, our participants found the SAC approach beneficial for communication of safety arguments and management of safety issues in a multidisciplinary setting. The challenges they faced when using SACs were primarily associated with (1) a lack of tool support, (2) insufficient process integration, and (3) scarcity of experienced personnel. To overcome those challenges, our participants suggested tactics that focused on creating direct safety arguments. Process and organizational adjustments are also needed to streamline SAC analysis and creation. Finally, our participants emphasized the importance of knowledge sharing about SACs across software-intensive safety-critical domains.

==> reviews.txt <==
Dear Jinghui,

Thank you for your submission to the CHASE 2018.

We are happy to inform you that your submission:

How Do Practitioners Perceive Assurance Cases in Safety-Critical Software Systems?

was accepted as a short paper (max 4 pages).  Congratulations!

Each submission went through a thorough review process that involved at least 3 reviewers. This year, we received a good number of submissions (36). We accepted 8 full papers, 14 short papers, and 3 notes.

The reviews of your paper are enclosed. Please make sure to take into account the comments of the reviewers when preparing the camera-ready version of your paper (in addition to carefully proof-reading it for typos and other minor problems).

IMPORTANT INFORMATION:

0. The camera ready deadline is March 19th, 2018. It is a hard deadline.

1. Your paper must be formatted according to the instructions at https://www.acm.org/publications/proceedings-template. Validation of the paper formatting will be part of the submission process. 

2. The given page limits are strict. It is not possible to buy extra pages. 

3. The list of authors (names, emails, affiliations, order) is not allowed to be changed after notification. If a correction is needed (e.g. because the author name was misspelled), CHASE chairs need to approve the change. The authors should also notify the chairs if the author list in EasyChair data about the paper is not identical to the author list in initial-submission pdf. 

4. In the next days, you will be contacted by the publisher (IEEE CPS) with the instructions and link where to submit the camera-ready version of your paper (please do not submit it to EasyChair and wait for the instructions). As part of the process, you will also need to submit your ACM copyright (before you complete your final paper submission). So please read the instructions carefully immediately after it arrives. 

5. At least one of the paper's authors must register to the conference by the camera-ready deadline, specifying the unique Paper ID, assigned to each paper by IEEE CPS publishing vendor and sent to you when inviting you to submit the camera ready version of your paper. 

6. All papers will be presented in poster sessions. Because of time restrictions, only a subset of accepted papers will be presented in a presentation format (Powerpoint/Keynote, etc.). We will get back to you regarding this. In any case, *we ask all authors to prepare a poster*.

We look forward to seeing you at CHASE Workshop in Gothenburg, Sweden, on May 27th 2018!


----------------------- REVIEW 1 ---------------------
PAPER: 2
TITLE: How Do Practitioners Perceive Assurance Cases in Safety-Critical Software Systems?
AUTHORS: Jinghui Cheng, Micayla Goodrum, Ronald Metoyer and Jane Cleland-Huang


----------- Overall evaluation -----------
This paper presents a study evaluating the use of structured assurance cases in practice. The authors conduct an interview study with domain experts and code the results to derive some common themes.

I think the question of how humans interpret structured assurance cases (SAC) is an important one. The interview study was well done; the participants represent a good range of SAC experts, and the authors did a good job coding the results. As someone with previous SAC exposure, none of the findings are particularly surprising to me, but it is nice to have them empirically grounded. It also serves as a nice list of potential future work on SAC, although I think (and I'm repeating myself) many of the challenges apply broadly to most MDE challenges. One thing I will note is that SAC use in practice is still quite limited, so to some extent it is all a fairly academic exercise.

I did think that there was rather a paucity of content and the discussion essentially repeated what we had been told in the individual findings. I wonder if there was some more detail on the coding (for example) that might have made the paper feel more substantial. 

Please make your interview instrument and coding results available for replication. This would make it possible for someone else to repeat your study and see if the results hold.


----------------------- REVIEW 2 ---------------------
PAPER: 2
TITLE: How Do Practitioners Perceive Assurance Cases in Safety-Critical Software Systems?
AUTHORS: Jinghui Cheng, Micayla Goodrum, Ronald Metoyer and Jane Cleland-Huang


----------- Overall evaluation -----------
This is a reasonably interesting short paper reporting a reasonable preliminary study in an important area. I think that it would make a useful contribution to CHASE. It is quite nicely written up. The study includes only a small number of participants and it is not clear why several academics and researchers have been included in a study which claims to be about practitioners? It is also not clear how the participants were recruited? And whether the sample is biased. It would be nice to have a Threats to Validity section. A quite nice data analysis process seems to have been used.


----------------------- REVIEW 3 ---------------------
PAPER: 2
TITLE: How Do Practitioners Perceive Assurance Cases in Safety-Critical Software Systems?
AUTHORS: Jinghui Cheng, Micayla Goodrum, Ronald Metoyer and Jane Cleland-Huang


----------- Overall evaluation -----------
Synopsis
This paper reports on a study of the perceived benefits, challenges, and best practices of using safety assurance cases in industry as reported by seven practitioners and two researchers (who work closely with practitioners). 

General
- Paper is on topic for CHASE.
- This is a well written paper that addresses a clearly identified and defined gap in the research literature. 

Details
- Section 1, paragraph 3. Add citation to the US FDA issued guidance?
- Table 1. I'd like to know which domain each participant comes from. Consider adding another column to Table 4 indicating the participant's domain? This could be done by (a) replacing the Role (e.g., Development) with a code defined in the text (e.g., with "D" for "two software developers (D)"), and (b) including a code indicating the domain defined in the text (e.g., "automotive (A), railway systems (R)…").
- Section 2, paragraph 2. How long were the interviews? E.g., "60-90 minutes"? Were the interviews done in a place (e.g., their place of work) that made it easy for the participants to show examples of artefacts?
- Section 2, paragraph 2. Cohen's Kappa statistic measures agreement between two raters, so I don't think it is legitimate to use this statistic in the way described in this paper where there was only a single person doing the rating.
- Section 2, paragraph 3. Consider including a link to the actual survey questions, so that the reader can decide for themselves whether the survey questions were well formulated (instead of perhaps doubting your results because of suspicions about how the questions might have been written).
- Section 3.1, para 1. What do you mean by "reinforce"? 
- Section 3. It would be nice to see which participants mentioned each of the benefits and challenges, so we could see that relation to their domains of work and experience. Might you be able to extend Table 1 to also include that information? 
- Figure 1. Can you also include information about the reported perceived importance for the four benefits? 
- Figure 1. Consider swapping the axes. This may reduce the space used by this graph. 
- Figure 1. How much variance is there? Without knowing that, there is no way for the reader to know whether these differences are significant (though with only 9 samples, significance is probably not possible anyway). Consider plotting the actual data points (e.g., dots) instead of the averages, as this will provide the reader with much more information. (See, for instance, the first plot on this page: http://www.physics.csbsju.edu/stats/display.distribution.html to which you could add a line indicating the average.)
